Metascheduling of HPC Jobs in Day-Ahead Electricity Markets

High performance grid computing is a key enabler of large scale collaborative computational science. With the promise of exascale computing, high performance grid systems are expected to incur electricity bills that grow super-linearly over time. In order to achieve cost effectiveness in these systems, it is essential for the scheduling algorithms to exploit electricity price variations, both in space and time, that are prevalent in the dynamic electricity price markets. In this paper, we present a metascheduling algorithm to optimize the placement of jobs in a compute grid which consumes electricity from the day-ahead wholesale market. We formulate the scheduling problem as a Minimum Cost Maximum Flow problem and leverage queue waiting time and electricity price predictions to accurately estimate the cost of job execution at a system. Using trace based simulation with real and synthetic workload traces, and real electricity price data sets, we demonstrate our approach on two currently operational grids, XSEDE and NorduGrid. Our experimental setup collectively constitute more than 433K processors spread across 58 compute systems in 17 geographically distributed locations. Experiments show that our approach simultaneously optimizes the total electricity cost and the average response time of the grid, without being unfair to users of the local batch systems.

==> figures/substats/core-hours-interpretation.txt <==
core-hours

- We see that the blue line (alpha=0, consider only electricity price) crosses the dotted line at Mason. The blue line diverges very significantly from the dotted line for Trestles and Darter. (Fill in percentage of difference). This shows that when we give full importance to electricty cost minimization, the metascheduler runs most jobs on sites which have lower service unit cost.

- For alpha=25, we see that jobs from slow sites like Queenbee, Mason and Blacklight are moved to moved to Gordon for fast processing at low cost. (Fill in percentage increase) When alpha is increased to 50 and subsequently 75, this effect is more prominent and we see significant drop in the core hours processed by Queenbee. We also see that as alpha increases, i.e. relevance of response time increases, Darter receives more core-hours than the alpha=0 case because of lesser importance given to electricity price.

======

response fairness

- For alpha=0, when we do not consider response time, we see that the curve peaks for Queenbee and Mason. This is because they are cheap sites with less cores. So moving jobs from faster sites to these sites because of less electricity price worsens the run times of the jobs and also cause increase in queue waiting times. These jobs constitute 22% of the total and we observed that queue waiting times on these sites increased by a day on Queenbee and Mason.

- When alpha is increased, the unfairness to Queenbee and Mason gradually reduce and for alpha=75 we see that the unfairness is close to the baseline.

- For higher alpha value we find that unfainress is in general better than the baseline and this is also indicated by the overall reduction in response time for all jobs. (alpha-variation graph)

- For alpha=100, when electricity price is not considered, although scheduling appears to be unfair to Blacklight, Blacklight receives only 3% of the jobs. In this case 90% of the jobs are processed by Darter and Gordon. The metascheduler moves jobs to Darter, which is a very costly site because alpha=100 doesnt consider the pricing. Darter and Gordon are the two fastest sites in this grid (which reduces the runtimes of the jobs moved from slower sites) and process these jobs with an average wait time of less than half an hour. 



==> figures/substats/response-fairness-interpretation.txt <==
- For alpha=0, when we do not consider response time, we see that the curve peaks for Queenbee and Mason. This is because they are cheap sites with less cores. So moving jobs from faster sites to these sites because of less electricity price worsens the run times of the jobs and also cause increase in queue waiting times. These jobs constitute 22% of the total and we observed that queue waiting times on these sites increased by a day on Queenbee and Mason.

- When alpha is increased, the unfairness to Queenbee and Mason gradually reduce and for alpha=75 we see that the unfairness is close to the baseline.

- For higher alpha value we find that unfainress is in general better than the baseline and this is also indicated by the overall reduction in response time for all jobs. (alpha-variation graph)

- For alpha=100, when electricity price is not considered, although scheduling appears to be unfair to Blacklight, Blacklight receives only 3% of the jobs. In this case 90% of the jobs are processed by Darter and Gordon. The metascheduler moves jobs to Darter, which is a very costly site because alpha=100 doesnt consider the pricing. Darter and Gordon are the two fastest sites in this grid (which reduces the runtimes of the jobs moved from slower sites) and process these jobs with an average wait time of less than half an hour. 


